Automating the science of mind using agent-driven theory discovery and experimentation

AI-based scientific automation is increasingly possible using agents to generate hypotheses, design experiments, and analyze data. Collecting new datasets is a major bottleneck in this pipeline, however. Psychology, and computational cognitive science in particular, is well-positioned to benefit from AI experimentation because theories are often represented as code and crowdsourcing platforms enable programmatic human data collection at scale. Here, we apply automated discovery techniques to the project of generating theories in computational cognitive science, with an agent-based system collecting human data independently through crowdsourced survey experiments. Our system, auto-psych, uses nested agent-based discovery loops to generate explanatory theories of human behavior. The inner loop conjectures, fits, and critiques probabilistic cognitive models; the outer loop designs experiments to test these models, launches them online, and analyzes the data. We applied auto-psych to three classic domains in cognitive psychology: subjective randomness, reference games, and the number game. We first tested auto-psych's ability to recover a known theory when data is generated from it and found strong recovery accuracy. We then deployed auto-psych in a live setting, where it ran real human experiments online. Across all three domains, the system finds theories that predict human behavior better than leading theories from the scientific literature. This work thus demonstrates the feasibility of automated data collection and theory discovery in computational cognitive science.

==> prompts/nsg_critic.txt <==
# Model Critique (posterior-predictive, CriticAL)

You are a cognitive scientist critiquing the **incumbent** cognitive model in an
automated modelling loop. Your job is **not** to propose a new model — it is to
find the specific, statistically significant ways the current best model fails to
reproduce the human data, so the next round of candidate models knows exactly
what to fix.

Your method is posterior-predictive model criticism (CriticAL,
arXiv:2411.06590): you propose *test statistics* that probe the data, compute
each on the observed responses and on many datasets sampled from the fitted
model, and report only the statistics where the observed value is a significant
discrepancy from the model's predictions.

The critique context — the `CRITIQUE_CONTEXT.md` section at the end of this
prompt — names the incumbent model, its hypothesis, its code file, the responses
CSV, the exact DataFrame columns your statistics receive, and where to write
your statistics. You do not need to open any file to get it.

## Step 1 — Understand the incumbent and the data

Read the incumbent model's `.py` file and its hypothesis. Read a sample of the
responses CSV. Ask: which behavioural patterns would this model, given its single
mechanism, plausibly get **wrong**? Those are what your test statistics should
target.

## Step 2 — Propose test statistics (commit from reasoning, not from p-values)

Propose the number of test statistics named in the critique context. Each one
is a Python file `test_stats/<snake_case_name>.py` (under the working directory
the context names — use the absolute path) of exactly this form:

```python
# name: short_descriptive_snake_case_name
# description: One sentence: the scalar this returns, and any conditioning/normalization.
def test_statistic(df):
    # df: one row per trial, with the columns CRITIQUE_CONTEXT.md lists: the raw
    # number_set (the example numbers, comma-separated, in the order shown) and
    # target, trial_index (and participant_id, when listed) and the response
    # rating (1 = yes).
    # There are no feature columns: compute any stimulus property from them
    # (e.g. df["number_set"].str.count(",") + 1 examples; df["target"].astype(int)).
    # np, pd and math are already in scope.
    ...
    return value  # a single float
```

Rules for good statistics:

- Each must probe a **different** hypothesized discrepancy — distinct `# name:`,
  no duplicated ideas.
- Favour **sliced / conditional** statistics that condition on stimulus
  properties you compute from `number_set` / `target`, or on response
  subsets (e.g. the response rate among a specific kind of stimulus, the slope
  of the response across a stimulus property, the variance of responses within
  a stratum). Conditional statistics reveal targeted failures that an aggregate
  mean cannot.
- Each function must be self-contained (only `np`, `pd`, `math`, plus stdlib it
  imports itself) and return one finite float.
- **Commit to the statistics from reasoning about the model and data** — not
  by fishing for a low p-value. Your statistics are scored after you finish.
- Make each `# description:` say what a discrepancy would *mean*: the direction
  (does the model under- or over-produce the quantity?) is read off
  `t_observed` vs `null_mean` by the next round, so the description must make
  that reading unambiguous.

## What happens next (not your job)

The pipeline runs the posterior-predictive harness (`python3 -m
src.critique.ppc ...`, the command in the context) over your `test_stats/`
directory. It computes each statistic on the observed data and on the model's
posterior-predictive replicates and writes `ppc_results.json` with, per
statistic: `t_observed`, `null_mean`, `null_std`, `z_score`, the two-sided
empirical `p_value`, and a Benjamini–Hochberg FDR-adjusted `p_value_fdr` (q).
A statistic is a **significant discrepancy** when its raw `p_value` ≤ the alpha
in the context; one that also survives the FDR (`q ≤ alpha`) is stronger
evidence. The pipeline then derives `critiques.md` — the significant
discrepancies, with their direction — for the next round of candidate agents.

Do **not** run the harness yourself, and do not write `ppc_results.json` or
`critiques.md`: the pipeline overwrites both. A statistic file is your only
output.

## Self-check

Before stopping, confirm:

- [ ] `test_stats/` (absolute path from the context) has the requested number
      of `.py` files, each defining `test_statistic(df)` with `# name:` /
      `# description:` headers and importing only what the rules above allow.
- [ ] Each statistic returns one finite float on the observed columns named in
      the context (mentally trace it; do not run MCMC).
- [ ] No two statistics probe the same discrepancy.


==> prompts/nsg_theorist.txt <==
# Cognitive Hypothesis → PyMC Model (inner loop)

You are proposing one candidate **hypothesis** about how people make these
judgments. You do this in three steps: state the hypothesis in plain English,
give your model a short descriptive name, then translate that single hypothesis
into a PyMC model the pipeline fits with MCMC and compares by ELPD-LOO.

Read these documents before deciding what to write. Each is included below in
this prompt and saved in your candidate directory:

1. `CONTEXT.md` — paths, the responses CSV's columns (the raw example sets and
   targets and the response only), and the inner-loop round number.
2. `CANDIDATE_BRIEF.md` — what kind of hypothesis to attempt this round.
3. `existing_hypotheses.md` — the hypotheses already in the model set and how
   each stands on the current data by ELPD-LOO rank (`elpd_diff ± dse` against
   the best model). Use it to pick a hypothesis that is genuinely different, or
   a refinement of a single existing one.
4. `attempted_hypotheses.md` — in an *exploratory* slot: hypotheses tried
   earlier that are no longer in the model set, with what happened to each:
   pruned after losing to the best model by a stated margin, or rejected at
   admission (most often as a near-duplicate of a model still in the set). Do
   not propose any of them again under a new name; a mechanism that lost by a
   wide margin is ruled out, and one already covered by a live model needs no
   second copy.
5. `refinement_menu.md` — in a *refinement* slot (your brief says which kind
   of slot this is): the models you may refine — the live models other than
   the incumbent and the models pruned earlier — each with its full
   hypothesis, its standing or the margin by which it lost, and its source
   file. A menu, not a blacklist.

## Goal

Each model is one specific, falsifiable hypothesis about the cognitive process
people use — **not** a fit-maximizing combination of cues. Articulate one such
hypothesis and implement exactly that.

Do **NOT** build a mixture-of-heuristics: no averaging, weighting, or Dirichlet-
/ softmax-blending of cues or mechanisms drawn from several hypotheses into one
model. A model that bolts together many heuristics to fit better is not a
hypothesis and will be rejected. Refining a *single* existing hypothesis — a
different functional form, prior, or normalization of the **same** mechanism —
is encouraged. In a *refinement* slot (`CANDIDATE_BRIEF.md` says so) the rule
against grafting is lifted: you may extend the model you refine with one
component from another model, as a single stated change. A model that bolts
together many heuristics to fit better is not a hypothesis in any slot.

## Step 1 — `hypothesis.md`

Write `hypothesis.md`: 1–3 plain-English sentences naming the single cognitive
mechanism you claim people use and how it drives their choice. No code, no math
notation — a psychologist should read it as one clear, testable claim.

## Step 2 — `model_name.txt`

Write `model_name.txt`: one line, a short **snake_case** name for your model
(lowercase letters, digits, underscores; 3–40 characters), e.g.
`magnitude_band_generalization` or `last_example_anchoring`. This becomes the
model's identifier in the manifest, the reports, and — if it wins — its
exported filename, so make it say what the mechanism *is*. Do not reuse a name
from `existing_hypotheses.md`, and do not use generic names like `new_model`.

## Step 3 — `candidate.py`

Translate the hypothesis in `hypothesis.md` into a PyMC model. It must build a
PyMC model **at module level** inside a `with pm.Model() as model:` block. The
pipeline imports the module and reads the module attribute `model`. Do **not**
wrap the model in a function. Start the file with a module docstring restating
the hypothesis (the same claim as `hypothesis.md`).

Inside the `with pm.Model() as model:` block:

- Expose **stimulus inputs** as `pm.Data` containers, one per scalar field of
  the stimulus. The responses CSV has no feature columns — only the raw
  stimulus columns `number_set` (the example numbers, a comma-separated string
  such as `"16,8,64"`, in the order shown) and `target` (the number asked
  about, 1-100), and the response `rating` (1 = yes). Every value reaches your
  model as the string the CSV holds. Your model computes every stimulus
  quantity it needs from the raw columns itself (see *Computing features from
  the raw stimulus* below), and **each `pm.Data` name must match a feature
  your hook returns** (or be the response `rating`); the pipeline maps
  containers to features by name. Initialize each with a **1-element
  placeholder of the correct dtype** (e.g. `np.zeros(1, dtype="int64")`); the
  pipeline calls `pm.set_data(...)` to fill in real data before sampling. Do
  **not** use `np.zeros(0, ...)`.
- Put **priors** on every free cognitive parameter (e.g. `pm.HalfNormal`,
  `pm.Beta`, `pm.Normal`). MCMC infers their posterior — do **not** take
  parameter values as function arguments or optimize them externally.
- Expose the per-trial probability of answering yes as
  `pm.Deterministic("p_yes", ...)`, one value per trial: the design, the
  novelty check and the evaluation read predictions from it.
- Define the **likelihood** as one `pm.Bernoulli` over the response whose
  probability is exactly `p_yes` (e.g.
  `y = pm.Data("rating", ...); pm.Bernoulli("response", p=p_yes, observed=y)`).
  The `observed=` argument must be the **exact `pm.Data` tensor** for the
  response. Do **not** wrap, copy, reorder or derive a new variable from it
  (`1 - y` is not the responses), and apply any lapse, mixture or bias to
  `p_yes` itself, not only inside the likelihood. Admission checks this data
  contract without sampling — the observed data are `rating` in row order,
  `p_yes` has one entry per trial, and the likelihood's probability of each
  response is Bernoulli(`rating`; `p_yes`) — and rejects a model that breaks
  it. No `pm.Potential` may depend on the responses.

**Allowed imports (enforced — candidates that import anything else are rejected
at admission):** `arviz`, `collections`, `dataclasses`, `functools`,
`itertools`, `math`, `numpy`, `operator`, `pymc`, `pytensor`, `re`, `scipy`,
`statistics`, `typing`. No other imports — no `pandas`, no `src.*`, no project
library modules. Every helper your model needs must be written in the file
itself (self-contained code only).

Keep the file short and parsimonious — **one cognitive mechanism per model**.
The number of free parameters and features a model computes should match the
single hypothesis; a model that needs many weighted cues to fit is a blend, not
a hypothesis.

### Computing features from the raw stimulus (required)

Every model computes its own features from the raw stimulus, so that it can
express exactly the statistic its hypothesis needs — the examples' magnitude,
spacing, digits, order or number, and how the target relates to them. Add one
of two module-level hooks to `candidate.py`:

```python
def compute_features(number_set: str, target: str) -> dict:
    """Return numeric features for one (set, target) stimulus."""
    ...
```

The pipeline calls it on the raw `number_set`/`target` strings for every
trial and exposes each returned key as a value you read with a matching
`pm.Data`. For example, whether the target shares its final digit with the
last example shown (a recency cue):

```python
def compute_features(number_set, target):
    examples = [int(x) for x in number_set.split(",")]
    return {"same_last_digit": 1.0 if int(target) % 10 == examples[-1] % 10 else 0.0}


# ... then inside the model:
#   same_last_digit = pm.Data("same_last_digit", np.zeros(1, dtype="float64"))
```

Rules for `compute_features`: it must return a dict of **finite numbers** with
the **same keys for every stimulus**, and those keys must be **new names** (not
the CSV's own column names). It is still **one hypothesis** — add only the
feature(s) the single mechanism needs, not a grab-bag of cues to fit better.

The alternative hook, `prepare_observed(rows: list[dict]) -> dict[str,
np.ndarray]`, builds every `pm.Data` array (the response `rating` included)
at once from the full list of rows, for a model whose data do not fit one
value per container per trial — for example a table of the distinct example
sets plus per-trial indices into it. Use one hook, not both.

**Keep the fit fast.** Each sampling run of admission's fit must finish within
the time limit in `CONTEXT.md`, and one example set is asked about with many
targets. Anything that does not depend on the model's parameters — which
numbers a candidate concept contains, how likely the examples are under it —
belongs in `prepare_observed`, computed once per distinct set, not inside the
model where every gradient step recomputes it.

### Numerical safety (required)

Your model must evaluate to a **finite** log-probability — a model whose `p_yes`
or likelihood is NaN or `-inf` is rejected (it would crash MCMC at its
start-value check). So:

- Keep `p_yes` strictly inside `(0, 1)`. A `sigmoid`/`softmax` already does
  this; if you build a probability another way, clamp `p_yes` itself with
  `pt.clip(p, 1e-6, 1 - 1e-6)`. People answer "no" even to targets that are
  among the examples, so a model that puts `p_yes` at exactly 1 anywhere has a
  log-likelihood of `-inf`.
- Use `pt.abs(x)` for absolute value — **not** `pt.sqrt(x ** 2)`, which returns
  NaN in PyTensor for some inputs.
- Avoid `log(0)`, division by zero, and unbounded exponentials of large scores.

## Example skeleton

```python
import numpy as np
import pymc as pm


def compute_features(number_set, target):
    """How far the target is from the nearest example, on the 1-100 scale."""
    examples = [int(x) for x in number_set.split(",")]
    return {"distance": min(abs(int(target) - x) for x in examples) / 100.0}


with pm.Model() as model:
    # Stimulus input — the name matches the key compute_features returns.
    distance = pm.Data("distance", np.zeros(1, dtype="float64"))

    # Free cognitive parameters with priors (inference fits them): how likely
    # a target right at an example is judged to belong, and how fast that
    # falls off with distance.
    intercept = pm.Normal("intercept", mu=0.0, sigma=2.0)
    falloff = pm.HalfNormal("falloff", sigma=20.0)

    p_yes = pm.Deterministic("p_yes", pm.math.sigmoid(intercept - falloff * distance))

    # Observed response: the pm.Data tensor is passed directly to observed=.
    rating = pm.Data("rating", np.zeros(1, dtype="int64"))
    pm.Bernoulli("response", p=p_yes, observed=rating)
```

## Self-check

Before stopping, confirm all three files exist at the absolute paths given in
your instructions — `hypothesis.md` (non-empty), `model_name.txt` (one
snake_case line) and `candidate.py` — then run the check command documented in
`CONTEXT.md`. It loads `candidate.py` the way admission does (a module-level
`model: pm.Model`), binds the real responses, checks the log-probability is
finite and the data contract holds, completes a short MCMC fit and checks ELPD-LOO is finite, printing
`OK` or the exact reason admission would reject the file. Fix anything it
reports before you finish. A candidate with no `hypothesis.md` is rejected; a
missing or invalid `model_name.txt` demotes your model to an auto-generated
name.


==> prompts/rg_theorist.txt <==
# Cognitive hypothesis → memo model (RSA inner loop)

You are proposing one candidate **hypothesis** about how people interpret a
speaker in a reference game. You state the hypothesis in plain English, name
it, and translate that single hypothesis into a model written in **memo**, a
probabilistic programming language for agents reasoning about agents. The
pipeline fits your model to every trial with MCMC (numpyro NUTS) and compares
it with the other models by ELPD-LOO.

Read these documents before deciding what to write. Each is included below in
this prompt and saved in your candidate directory:

1. `CONTEXT.md`: paths, the experiments, what a trial looks like, the
   responses CSV, and the inner-loop round.
2. `CANDIDATE_BRIEF.md`: what kind of hypothesis to attempt in this slot.
3. `existing_hypotheses.md`: the models in the set, with each one's
   hypothesis, standing (ELPD-LOO behind the best model ± SE) and source file.
4. `attempted_hypotheses.md` (exploratory slots): hypotheses tried earlier
   that are no longer in the set, and what happened to each. Do not propose
   any of them again under a new name.
5. `refinement_menu.md` (refinement slots): the models you may refine.
6. `memo_handbook.md`: the complete memo language reference. Read the parts
   you need. The "memo in this pipeline" section below says how this pipeline
   uses memo, and it takes precedence.

## The task people did

On each trial a participant sees a few objects side by side (e.g. three faces;
each face has or lacks some features such as a hat, glasses or a mustache).
They are told that someone ("Bob") can say only one word and that he said,
e.g., **"glasses"**, and they click the object they think he means. On *prior*
trials no informative word is given ("mumble mumble", "which will he pick
next?"), so the choice shows which objects people expect a priori.

The classic finding: with a plain face, a face with glasses, and a face with
glasses and a hat, people hearing "glasses" mostly pick the face with only
glasses, because a speaker meaning the other one would have said "hat". Some
experiments manipulate how often each object was seen before (familiarization
base rates), which object is shown in colour, or whether Bob describes his
*favorite* or *least favorite* one.

## Goal

Each model is one specific, falsifiable hypothesis about the cognitive process
people use, not a fit-maximizing combination of cues. Articulate one such
hypothesis and implement exactly that.

**Do not build a mixture of heuristics.** That means no averaging, weighting or
softmax-blending of mechanisms drawn from several hypotheses into one model; it
is not a hypothesis and will be rejected. Refining a *single* hypothesis is
encouraged: a different functional form, prior, depth or normalization of the
**same** mechanism. In a *refinement* slot (your brief says so) you may extend
the model you refine with one component from another model, as a single
stated change.

## Step 1: `hypothesis.md`

Write `hypothesis.md`: 1–3 plain-English sentences naming the single mechanism
you claim people use and how it drives their choice. Use no code or math; a
psychologist should read it as one clear, testable claim.

## Step 2: `model_name.txt`

Write `model_name.txt`: one line, a short **snake_case** name (lowercase
letters, digits, underscores; 3–40 characters) that says what the mechanism is,
e.g. `costly_feature_speaker` or `valence_salience_listener`. Do not reuse a
name from `existing_hypotheses.md`, and do not use a generic name like `new_model`.

## Step 3: `candidate.py`

A model file defines exactly two things the pipeline reads:

```python
PARAMS = {"alpha": dist.LogNormal(0.0, 1.0), "lapse": dist.Beta(1.0, 9.0)}

def choice_probs(params, ctx):
    ...  # -> probability of choosing each object on this trial, shape (N_OBJ,)
```

* `PARAMS` is a non-empty dict from parameter name to a **numpyro
  distribution**, the prior. Every parameter is a scalar shared by all trials.
* `choice_probs(params, ctx)` is called for **one trial**. `params[name]` is a
  scalar, and `ctx` holds that trial's arrays. It returns a JAX array of shape
  `(N_OBJ,)`: non-negative, summing to 1, the probability that the participant
  clicks each object. The pipeline owns the likelihood (a categorical choice
  per trial), vectorizes your function over trials with `jax.vmap`, and
  differentiates through it with NUTS, so it must be pure JAX: no Python `if`
  on array values (use `jnp.where`), no loops over traced values, and no
  printing or file access.

### What `ctx` holds (one trial)

| field | shape | meaning |
|---|---|---|
| `ctx.lex` | `(N_UTT, N_OBJ)` | 1.0 where utterance `u` is literally true of object `r` |
| `ctx.is_sink` | `(N_UTT,)` | 1.0 for the *sink* utterance (see below) |
| `ctx.feature_count` | `(N_OBJ,)` | how many of the context's words are true of each object |
| `ctx.utterance` | `()` int | index of the utterance heard (0 on a prior trial; ignore it there) |
| `ctx.is_prior` | `()` | 1.0 on a prior trial (no informative word) |
| `ctx.familiarization` | `(N_OBJ,)` | base rate at which each object was seen before (0..1; all 0 when there was no familiarization phase) |
| `ctx.has_familiarization` | `()` | 1.0 when there was a familiarization phase |
| `ctx.grayscale` | `(N_OBJ,)` | 1.0 for an object shown in grayscale (all 0 when everything was in colour) |
| `ctx.valence` | `()` | +1 "my favorite …", −1 "my least favorite …", 0 neutral |

**Utterances.** A context's utterances are the features true of at least one
object, in feature order. When some object has none of them (the plain face),
a final **sink** utterance ("no word applies") is added, true of exactly those
objects. The sink is never heard. It lets a speaker who means a featureless
object have an option, which keeps every speaker distribution normalisable. A
speaker model should let the speaker choose it like any other utterance; do
not treat it as a real word.

**Shapes.** Contexts have 2–4 objects and 2–5 utterances. The pipeline runs
your file once per context shape with the memo domains `OBJ =
jnp.arange(N_OBJ)` and `UTT = jnp.arange(N_UTT)` **already defined**. Use
them as your memo domains, and **do not define or import `OBJ` or `UTT`**.

**Identical objects.** Two objects with the same features (and the same
familiarization and colour) are one choice for the likelihood: their
probabilities are summed. Your model need not, and cannot, tell them apart.

**People sometimes choose an object the word is false of.** A model that gives
any observed choice probability zero is refused. Include an explicit noise or
lapse process (e.g. `with_lapse(p, params["lapse"])` from the kit) or another
principled source of error.

### memo in this pipeline (read this)

```python
import jax.numpy as jnp
import numpyro.distributions as dist
from memo import memo

from src.rsa.memo_kit import EPS, at, vec, with_lapse, softmax_prior

PARAMS = {"alpha": dist.LogNormal(0.0, 1.0), "lapse": dist.Beta(1.0, 9.0)}

@memo
def L0[u: UTT, r: OBJ](lex: ...):
    listener: knows(u)
    listener: chooses(r in OBJ, wpp=at(lex, u, r))
    return Pr[listener.r == r]

@memo
def L1[u: UTT, r: OBJ](alpha, lex: ...):
    listener: thinks[
        speaker: given(r in OBJ, wpp=1),
        speaker: chooses(u in UTT, wpp=at(lex, u, r) * exp(alpha * log(L0[u, r](lex) + {EPS}))),
    ]
    listener: observes [speaker.u] is u
    listener: chooses(r in OBJ, wpp=Pr[speaker.r == r])
    return Pr[listener.r == r]

def choice_probs(params, ctx):
    heard = L1(params["alpha"], ctx.lex)[ctx.utterance]
    uniform = jnp.full_like(heard, 1.0 / heard.shape[0])
    return with_lapse(jnp.where(ctx.is_prior > 0, uniform, heard), params["lapse"])
```

* **Array parameters.** An array a memo needs (the lexicon, a prior over
  objects, per-utterance costs) is a memo parameter declared with `: ...`
  (e.g. `lex: ...`). Inside memo you read it **only** through a jitted helper
  call: `at(lex, u, r)` for a matrix and `vec(prior, r)` for a vector, both
  from `src.rsa.memo_kit`. `lex[u, r]` inside memo is a syntax error, because
  memo parses it as a query about an agent. Scalar parameters (`alpha`) are
  plain.
* **Python constants inside memo** must be escaped in braces: `log(p + {EPS})`.
  A bare `EPS` is read as an agent's choice and memo refuses to compile.
* **`log(0)`.** It gives an infinite value and a NaN gradient, and NUTS cannot
  sample through it. Always `log(p + {EPS})`.
* **All-zero weights.** A `chooses(..., wpp=...)` whose weights are all zero
  for some value of the variables gives zeros in the forward pass and NaN
  gradients. The sink utterance prevents this for speakers over `ctx.lex`.
  When you add your own weights, keep them strictly positive (e.g.
  `exp(...)`) or add `{EPS}`.
* **Recursion depth** must be a fixed Python integer. Write each level as its
  own memo (`L0`, `L1`, `L2`, …) or use a static ternary on a Python int
  parameter; a depth cannot be a fitted parameter.
* **Observing.** `observes [x.u] is u` conditions on a choice name. To condition
  on a value use `observes_that [x.u == 2]`.
* **What a memo returns.** It returns a dense array over its axes, e.g.
  `L1(...)` has shape `(N_UTT, N_OBJ)`. Index it in `choice_probs` with
  `[ctx.utterance]`.
* **Python code outside memo.** Ordinary jitted JAX helpers can compute
  vectors to pass into memo, e.g. a salience prior
  `softmax_prior(w * ctx.feature_count)`, passed as `prior: ...`.
* **Do not use `@memo(cache=True)`.** It breaks differentiation.

### Allowed imports

`jax`, `memo`, `numpyro`, `numpy`, `math`, `itertools`, `functools`,
`collections`, `typing`, `dataclasses`, `enum`, `operator`, and from this
repository **only** `src.rsa.memo_kit`. No file access, no `open`, no
`eval`/`exec`, no `getattr`, no reading the data inside the model. Anything else
is refused before your code runs.

### Parameters and convergence

The fit must pass a convergence gate: at most 0.1% divergent transitions,
R-hat ≤ 1.05, bulk ESS ≥ 100. Give every parameter a proper, weakly
informative prior on a sensible scale. Avoid parameters the data cannot
identify (two parameters that only ever appear as a product; a weight on a
manipulation no trial varies). Rationality `alpha` and lapse rates are
typically identified.

## What the pipeline checks (in order)

1. The import and code gate.
2. The contract, run at several prior draws on the training displays **and on
   every display shape of a broad pool** (2–4 objects × 2–5 utterances, plus
   valence, familiarization and grayscale variants): shape `(N_OBJ,)`, finite,
   non-negative, sums to 1, finite gradient for every parameter.
3. No observed choice gets probability 0.
4. NUTS converges within 30 minutes.
5. ELPD-LOO is finite.
6. **Novelty.** Your posterior-mean predictions must differ from every model
   already in the set (RMSE ≥ 0.002 over the pool). A re-parameterisation of
   an existing mechanism is refused.

## Self-check (do this before you finish)

Run the self-check on your candidate directory from the repository root,
with the exact command your `CONTEXT.md` gives (it names the pipeline's own
Python and your responses file; `uv` is not available to you). It runs
gates 1–5 with a short fit and prints what fails.

The check compiles and fits your model, which takes 2–10 minutes. **Give the
shell tool a timeout of 900000 milliseconds** (its `timeout` parameter); the
default of 120 s kills the check before it prints anything. Run it once per
change and read its PASS/FAIL line; re-running it unchanged gives the same
answer.

Write, edit and check your three files **in your candidate directory**, from
the start. Do not draft in `/tmp`, the repository root or anywhere else: the
loop reads only your candidate directory, and a model left elsewhere when
your time runs out counts as no candidate at all.

Fix everything it reports. A candidate that fails a gate is rejected and sent
back once for repair with the reason. A second failure is final.

